Starling Formation-Flying Optical Experiment: Initial Operations and Flight Results

This paper presents initial flight results for distributed optical angles-only navigation of a swarm of small spacecraft, conducted during the Starling Formation-Flying Optical Experiment (StarFOX). StarFOX is a core payload of the NASA Starling mission, which consists of four CubeSats launched in 2023. Prior angles-only flight demonstrations have only featured one observer and target and have relied upon a-priori target orbit knowledge for initialization, translational maneuvers to resolve target range, and external absolute orbit updates to maintain convergence. StarFOX overcomes these limitations by applying the angles-only Absolute and Relative Trajectory Measurement System (ARTMS), which integrates three novel algorithms. Image Processing detects and tracks multiple targets in images from each satellite's on-board camera. Batch Orbit Determination computes initial swarm orbit estimates from bearing angle batches. Sequential Orbit Determination leverages an unscented Kalman filter to refine swarm state estimates over time. Multi-observer measurements shared over an intersatellite link are seamlessly fused to enable absolute and relative orbit determination. StarFOX flight data presents the first demonstrations of autonomous angles-only navigation for a satellite swarm, including multi-target and multi-observer relative navigation; autonomous initialization of navigation for unknown targets; and simultaneous absolute and relative orbit determination. Relative positioning uncertainties of 1.3% of target range (1$\sigma$) are achieved for a single observer under challenging measurement conditions, reduced to 0.6% (1$\sigma$) with multiple observers. Results demonstrate promising performance with regards to ongoing StarFOX campaigns and the application of angles-only navigation to future distributed missions.

==> README.txt <==
Images folder
    A convenient location to keep your images. When creating the figure in the text, be sure to include the folder when calling the file name.
        Ex: \begin{Figure}
                \centering
                \includegraphics[width = 5cm]{Images/fig1.png}
                \captionof{figure}{Cryocooler Assembly}
                \label{fig:cryo}
            \end{Figure}
    
main.tex
    Contains all the necessary formatting calls. The main text of the paper is found in corresponding .tex files. The "main.tex" file must call each section .tex file with "\input{}" (to place called file on the next line from where it was called - preferred method) or "\include{}" (to place called file starting on the next page).

Instructions.tex
    Main body of text that provides the instructions for writing your SmallSat paper with this template. Comment this file out by the time you download the PDF for submission.

The following files are required:
    Title.tex
        Title and author information.
    Abstract.tex
        Abstract paragraph
    bib.bib
        Bibliography, a place to write down all references used. Some examples are provided.

The following filenames are an example of how to organize the main body of text into separate files (IMRAD). Feel free to rename/reorganize as you see fit, as long as standard formatting is applied
    Introduction.tex
    Methods.tex
    Results and Discussion.tex
    Conclusion.tex

    
